RoboGrind: Intuitive and Interactive Surface Treatment with Industrial Robots

Surface treatment tasks such as grinding, sanding or polishing are a vital step of the value chain in many industries, but are notoriously challenging to automate. We present RoboGrind, an integrated system for the intuitive, interactive automation of surface treatment tasks with industrial robots. It combines a sophisticated 3D perception pipeline for surface scanning and automatic defect identification, an interactive voice-controlled wizard system for the AI-assisted bootstrapping and parameterization of robot programs, and an automatic planning and execution pipeline for force-controlled robotic surface treatment. RoboGrind is evaluated both under laboratory and real-world conditions in the context of refabricating fiberglass wind turbine blades.

==> video_submission.txt <==
The accompanying video shows the RoboGrind system in a real-world application (refabrication of wind turbine blades).
It can be played with any up-to-date video player, such as VLC media player.
Corresponding author: Benjamin Alt (benjamin.alt@uni-bremen.de)

==> video_submission_summary.txt <==
The accompanying video shows the RoboGrind system in a real-world application (refabrication of wind turbine blades).

